Methods for Incorporating Model Uncertainty into Exoplanet Atmospheric Analysis

A key goal of exoplanet spectroscopy is to measure atmospheric properties, such as abundances of chemical species, in order to connect them to our understanding of atmospheric physics and planet formation. In this new era of high-quality JWST data, it is paramount that these measurement methods are robust. When comparing atmospheric models to observations, multiple candidate models may produce reasonable fits to the data. Typically, conclusions are reached by selecting the best-performing model according to some metric. This ignores model uncertainty in favour of specific model assumptions, potentially leading to measured atmospheric properties that are overconfident and/or incorrect. In this paper, we compare three ensemble methods for addressing model uncertainty by combining posterior distributions from multiple analyses: Bayesian model averaging, a variant of Bayesian model averaging using leave-one-out predictive densities, and stacking of predictive distributions. We demonstrate these methods by fitting the HST+Spitzer transmission spectrum of the hot Jupiter HD 209458b using models with different cloud and haze prescriptions. All of our ensemble methods lead to uncertainties on retrieved parameters that are larger, but more realistic, and consistent with physical and chemical expectations. Since they have not typically accounted for model uncertainty, uncertainties of retrieved parameters from HST spectra have likely been underreported. We recommend stacking as the most robust model combination method. Our methods can be used to combine results from independent retrieval codes, and from different models within one code. They are also widely applicable to other exoplanet analysis processes, such as combining results from different data reductions.

==> comments.txt <==
We thank the referee for their helpful review of the manuscript. We have addressed each of their comments below. We hava also made changes to the manuscript text where appropriate, which are highlighted in bold.

There is a large portion of text related to the derivation of the epld-based weights for the Bayesian model averaging. Most of this is fairly clear, however the notation becomes somewhat confusing in section 2.3. Specifically: 

COMMENT: On line 286, what is the variable "y" in s(P, y)? You replace it with other variables later, but it should be defined as a "place holder" for "d" or something like that. Or just replace y with d in the initial expression. 

RESPONSE: This is a typo, and the "y" has been replaced with "d" as suggested.

COMMENT: Is W vector (bold) the same as W-hat (bold)? You switch between W and W-hat in section 2.3 which makes following the math confusing. Is the bold W-hat simply a vector of weights? Or is bold W-hat an "optimal" vector of weights based upon a previous estimate of weights?

RESPONSE: W-hat is the optimal vector of weights that we are aiming to determine through the various model averaging methods. W (no hat) is a general vector of weights that may not be optimal. We have clarified these definitions in Section 2, Line 156.

COMMENT: Given the above notation confusion, Equation 24 is a bit obtuse. How can you use the weights W_k (no hat) in the formula if you are trying to estimate them in the vector W (bold W-hat). Or are the W_k's inside the second sum some previously estimated weights and you are "revising" those weights through equation 24? If so, is W_k the same as W_k hat as defined with the elpd based weighting score in equation 17? I think cleaning up or more clearly defining the notation along with a procedural description of equation 24 is calculated (e.g., first compute the LOO elpd_i for each datum, then compute the W_k weights from equation 17, then sum over all models for that datum, etc.) would be illuminating. 

RESPONSE: The value of W-hat is determined differently depending on the chosen averaging method (equation 10 for BMA, equation 17 for pseudo-BMA, and equation 24 for stacking). In the case of stacking, W-hat is found by searching through all possible weighting vectors W, and finding the set that maximizes the quantity in equation 24. We have now clarified in the text that an optimization algorithm is required to search through these values and find W-hat. We have also included a procedural description of equation 24 as recommended.

The following comments are specific to the example use to demonstrate the model averaging methods.

COMMENT: in Table 2 please reference which equation each weight corresponds with in the text. That would help the reader as found myself searching through the text to remind myself what the pseudo-BMA vs. stacking was, for example. 

RESPONSE: We have added references to the relevant equations in the caption of Table 2.

COMMENT: In the analysis, there are several cloud models/setups that I would consider to be "nested". E.g., the PL+G,3,2 sectors and cloud free are all subsets of the 4 sector PL+G. Does it make sense to average over "nested models" in the first place? E.g., in principle the solutions found by the PL+G 4 sector model should "encompass" the PL+G, 3, 2 sector, and cloud-free solutions. For instance, why would it make any sense to average in the cloud-free model? Another conceptual example might be the following: let's assume we have just the A&M cloud model and the PL+G model (single sector for both). If perform a retrieval with each alone, and then do the BMA (with whichever metric) would I not get the same "averaged posterior" as the single posterior that would arise from a model that included both the PL+G and A&M cloud prescription at the same time? Generally practitioners tend to use the "largest" (most parameters) model to provide the most conservative parameter estimates. Please explain in the text why or why not this thinking is correct/incorrect. E.g., why should I instead average over two separate models, the A&M and the PL+G rather than use the results from the single model that include both parameterizations? 

RESPONSE: We thank the referee for raising these interesting questions - our response is broken into two parts. We have included a new paragraph in section 4.1 discussing the issues raised.

(1) Averaging over nested models. 
The model performance metrics used in this work all aim to incorporate Occam’s razor in some manner, penalising excessive model complexity even if the quality of the fit to the data might be marginally better for a more complex model. The “nested” models can be viewed as having increasing complexity (e.g. 4 cloud sectors rather than 3). The idea of the model combination methods is to use these metrics to construct an averaged model, rather than simply choosing the model which scores the highest on a given metric. Therefore, we can combine a simpler model (e.g. 3-sector cloud) with a more complex expansion of that model (e.g. 4-sector cloud), to find an average that balances model complexity with quality of fit.

(2) Averaged posteriors vs including all parameters. 
The scenarios described by the referee (using two different models and averaging vs using one model with all parameters) would not lead to the same final posterior. This can be demonstrated with the retrievals in the paper: for example, the two sector cloud model has a single parameter to describe patchiness (phi_c+h), and the three sector model has two parameters (phi_c and phi_h). The four-sector model is a combination of the two, where all three parameters are included (phi_c, phi_h and phi_c+h). However, it is evident from Figure 2 that the four-sector posterior is not an average of the two- and three-sector models, since e.g., the H2O posterior points to higher abundances in the four-sector model than in either of the other models.

The reason for this is that by including all parameters in a single model, the retrieval can also find combinations of those parameters that are not available in the more restricted models. The four-sector model can have non-zero values for all of phi_c, phi_h and phi_c+h, whereas the two- and three-sector models force at least one of these parameters to be zero.

We added an extra retrieval in which we include the PL+G and A&M effects in a single model and report our findings in Section 4.3. We find that in this case, the posterior is indeed very similar to the posterior obtained by considering each model separately and combining the results using stacking. However, this may not always be the case for the reasons described above. While in principle, one could try to add all possible effects into a single model, this would (1) be very computationally expensive and (2) could lead to substantial redundancy and degeneracies in the explored parameter space, and the results may be difficult to interpret. We therefore propose model combination as an effective alternative.

COMMENT: Also, please add in the "single sector" scenario (no patchiness) as well, as that seems to have been skipped over. You have a "single sector" A&M model, for example.

RESPONSE: We have added the "single sector" cloud model to our case study, and have updated the text and figures accordingly. We note that the single sector model struggles to fit the optical spectrum, and so is given no weight in the combined models.

The follow are just general interest questions/applicability that I think should be added into the text in some way. 

COMMENT: How appropriate are these averaging methodologies when competing models have vastly different, inconsistent posteriors (e.g., parameter values that are many sigma's deviant from each other)? The text should discuss scenarios where these averaging methods might break down and/or not be appropriate to use. 

RESPONSE: We have included a new subsection in the discussion (Applicability of model combination methods) where we discuss this. We note that it is inappropriate to report an averaged result in the case where competing models perform equally well, but yield vastly different results.

COMMENT: Please also discuss the applicability of the averaging methods for different model frameworks. For instance, some exoplanet atmosphere retrieval forward models assume some degree of self-consistency (e.g., grid-based fitting or chemical equilibrium along a temperature profile), in contrast to the free retrievals discussed in the manuscript. Notably, these self-consistent based methods fit directly for elemental abundance ratios (e.g., metallicity or C/O). These quantities can be computed from free retrieval abundance constraints (e.g., water, CO, methane, etc.). How would one go about averaging over these metallicity-C/O constraints under these different modeling paradigms? Could it be done in the same way?

RESPONSE: We also discuss this point in the new subsection of the discussion. This type of averaging can indeed be done, but we note that it would be worth highlighting individual results as well as any combined results in the case where extremely different modelling paradigms are used.

Statistics Editor report:
COMMENT: The authors should be aware of other efforts to incorporate uncertainties in astrophysical models into Bayesian modeling of astronomical data. These include (with ADS bibcode references): Gates+ (1995PhRvD..51.2631G), Rogers+ (2010ApJ...712..974R), Moore+ (014PhRvL.113y1101M), Dorn+ (2015A%26A...577A..83D), Greco+ (2016ApJ...833..134G), Yu+ (2018ApJ...866..146Y). 

RESPONSE: We have now included these references in the introduction section of our manuscript.
